Some properties of minimizers for the Chan-Esedoglu L1TV functional

We present two results characterizing minimizers of the Chan-Esedoglu L1TV functional $F(u) \equiv \int |\nabla u | dx + \lambda \int |u - f| dx $; $u,f:\Bbb{R}^n \to \Bbb{R}$. If we restrict to $u = \chi_{\Sigma}$ and $f = \chi_{\Omega}$, $\Sigma, \Omega \in \Bbb{R}^n$, the $L^1$TV functional reduces to $E(\Sigma) = \Per(\Sigma) + \lambda |\Sigma\vartriangle \Omega |$. We show that there is a minimizer $\Sigma$ such that its boundary $\partial\Sigma$ lies between the union of all balls of radius $\frac{n}{\lambda}$ contained in $\Omega$ and the corresponding union of $\frac{n}{\lambda}$-balls in $\Omega^c$. We also show that if a ball of radius $\frac{n}{\lambda} + \epsilon$ is almost contained in $\Omega$, a slightly smaller concentric ball can be added to $\Sigma$ to get another minimizer. Finally, we comment on recent results Allard has obtained on $L^1$TV minimizers and how these relate to our results.

==> poly-nfig.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{poly-nfig.pdf}%
\end{picture}%
\setlength{\unitlength}{2072sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10641,6816)(3793,-12694)
\put(4370,-11803){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}down if $n$ odd}%
}}}}
\put(8194,-11625){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\frac{n-1}{n}\alpha_n^{\frac{1}{n}} R$}%
}}}}
\put(10834,-8625){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\alpha_n^{\frac{1}{n}} R$}%
}}}}
\put(4370,-11533){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}up if $n$ even}%
}}}}
\put(11127,-10019){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$2\delta + \alpha_n r^{n-1}(R-r) < 0$}%
}}}}
\put(4607,-7635){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${(\frac{1}{n})(\frac{n-1}{n})}^{n-1}\alpha_n R^{n}$}%
}}}}
\put(11131,-9558){\makebox(0,0)[lb]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$2\delta$ where $0 < 2\delta < {(\frac{1}{n})(\frac{n-1}{n})}^{n-1}\alpha_n R^{n}$}%
}}}}
\end{picture}%

